Adversarial Training For Sketch Retrieval

Generative Adversarial Networks (GAN) are able to learn excellent representations for unlabelled data which can be applied to image generation and scene classification. Representations learned by GANs have not yet been applied to retrieval. In this paper, we show that the representations learned by GANs can indeed be used for retrieval. We consider heritage documents that contain unlabelled Merchant Marks, sketch-like symbols that are similar to hieroglyphs. We introduce a novel GAN architecture with design features that make it suitable for sketch retrieval. The performance of this sketch-GAN is compared to a modified version of the original GAN architecture with respect to simple invariance properties. Experiments suggest that sketch-GANs learn representations that are suitable for retrieval and which also have increased stability to rotation, scale and translation compared to the standard GAN architecture.

==> README.txt <==

To make a sample ECCV paper, copy the contents of this directory
somewhere, and type

 latex eccv2016submission
 bibtex eccv2016submission
 latex eccv2016submission
 latex eccv2016submission

or 

 pdflatex eccv2016submission
 bibtex eccv2016submission
 pdflatex eccv2016submission
 pdflatex eccv2016submission

